Understanding Memory Access Patterns Using the BSC Performance Tools

The growing gap between processor and memory speeds results in complex memory hierarchies as processors evolve to mitigate such divergence by taking advantage of the locality of reference. In this direction, the BSC performance analysis tools have been recently extended to provide insight relative to the application memory accesses depicting their temporal and spatial characteristics, correlating with the source-code and the achieved performance simultaneously. These extensions rely on the Precise Event-Based Sampling (PEBS) mechanism available in recent Intel processors to capture information regarding the application memory accesses. The sampled information is later combined with the Folding technique to represent a detailed temporal evolution of the memory accesses and in conjunction with the achieved performance and the source-code counterpart. The results obtained from the combination of these tools help not only application developers but also processor architects to understand better how the application behaves and how the system performs. In this paper, we describe a tighter integration of the sampling mechanism into the monitoring package. We also demonstrate the value of the complete workflow by exploring already optimized state--of--the--art benchmarks, providing detailed insight of their memory access behavior. We have taken advantage of this insight to apply small modifications that improve the applications' performance.

==> ChangeLog.txt <==

I would like to thank all the reviewers for their efforts on improving this
paper. Besides addressing the different reviewers' comments, we have taken the
opportunity to improve the wording of the document.

Reviewer 1:

- The paper discusses extension of various existing tools and their integration. With the current text description, the readers are easy to get lost.  It would be helpful to provide a high-level diagram describing how the entire instrumentation framework works, the input/output of different tools, and how they interact and data flows among them.

  We have added Figure 1 with a diagram on the interaction of the complete
  tool-set.

- The paper mentions the extension to Extrae collects references to hot data structures. It looks like it ignores allocations smaller than a given threshold. How effectively the tool can capture the accesses for irregular applications (e.g., tree, graph)?

  You raise an interesting topic here. For space reasons we omitted describing
  a small extension to the Extrae API that allows wrapping consecutive data
  objects into a single virtual object. This way, Extrae could manipulate many
  small data objects. One additional alternative that we mention, but not
  implement, is to instrument a selection of small allocations.

- Does the tool differentiate different threads when visualizing the results?  Can it detect private and shared accesses to data structures?

  The tool generates one report per process/thread. It does not automatically
  detect shared accesses to data structures but this could be done with manual
  inspection at least. For private data structures, that depends on compiler
  and run-time decisions but it might be more tricky.

- How much is the instrumentation cost (in terms of time and space?)

  We have added the instrumentation cost for the experimental machine we used.
  WRT space cost, that depends on the application activity and run.


Reviewer 2:

- It would be good if authors could explain how their tools can take advantage of AMD performance counters and PEBS-like tools provided by AMD such as https://github.com/jlgreathouse/AMD_IBS_Toolkit.

  For regular performance counters, PAPI is an excellent choice because it
  virtualizes the performance counter collection. It supports many processor
  manufacturers (Intel, AMD, IBM, ARM, ...).

  For the specific question around AMD's IBS, unfortunately, we don't have
  experience on AMD's IBS nor in IBM's MRK (the IBM alternative).
  On Intel, we setup a performance counter that supports
  PEBS to be sampled with a given frequency. In addition to this, we provide a
  buffer where PEBS stores the data and an interrupt handler that processes
  the data and that is executed once the PEBS buffer gets full. That being
  said, our believe is that the approach on AMD and IBM processors might be
  very similar. 

  That being said. We have added this information into the article.


Reviewer 3:

-Section 2:
- The introductory part that explains extrae and folding can be described in multiple brief steps for a better explanation. Currently the sentences are too long and hard to follow. A diagram showing how extrae interacts with PBMS, Paraver and folding would be very useful.

  As reported to Reviewer 1, we have added a diagram to show how all the tools
  interact.

- The extensions described in Section 2 should be presented as more generic "techniques" rather than extensions to a specific platform. Sub-sections 2.1 and 2.2 should be re-organized so that each extension/optimization is clearly identified and explained (in separate \paragraph{}s, maybe). Currently, these subsections are flat and it is really hard to distinguish the actual contribution by looking at this flat text. Also, each extension should be accompanied with the benefits it brings. The title of each sub-section should also be changed so that it gives a broader definition of the category for the optimizations applied under that sub-section.

  Thanks for the suggestion. We have added sections into Section 2. We believe
  that they make the document more readable and understandable.

-Section 3:

The introductory paragraph can be separated as Platform and Methodology ( it is a suggestion to improve the overall organization, not a requirement).

A sub-section that explains the additional information enabled by the new extension may be useful to put the contribution of this paper to the front. This part can also act as a legend explaining "how-to-interpret" the 3-sectioned figures.

The evaluation section is also lacking any useful organization. The flat textual analysis without any contextual information is not useful at all. For example , sub-categorizing each benchmark with more descriptive sub-titles like "access pattern analysis", "bandwidth vs. cache misses" and "locality analysis" would make the evaluation much more beneficial and readable. The suggested sub-titles are suggestions only and the authors should pick proper wording.

  Thanks for the suggestions around the paper organization. We have added
  sections through Section 3 to make it more readable. As the application
  analyses included description of the report and description of the
  trace-file (much more detailed), we have preferred to include these two
  sections. Stream (the introductory example) has an additional section to
  describe the plot. We believe that this approach saves us from creating too
  many sections on each application analysis.

-Grammar and typos:

  Thank you for pointing these out. We have fixed them as well as a few others
  that we have found.


